Accretion Properties and Estimation of Spin of Galactic Black Hole Candidate Swift J1728.9-3613 with NuSTAR during its 2019 outburst

Black hole X-ray binaries (BHXRBs) play a crucial role in understanding the accretion of matter onto a black hole. Here, we focus on exploring the transient BHXRB \source~discovered by Swift/BAT and MAXI/GSC during its January 2019 outburst. We present measurements on its accretion properties, long time-scale variability, and spin. To probe these properties we make use of several NICER observations and an unexplored data set from NuSTAR, as well as long term light curves from MAXI/GSC. In our timing analysis we provide estimates of the cross-correlation functions between light curves in various energy bands. In our spectral analysis we employ numerous phenomenological models to constrain the parameters of the system, including flavours of the relativistic reflection model Relxill to model the Fe K$\alpha$ line and the $>15$ keV reflection hump. Our analysis reveals that: (i) Over the course of the outburst the total energy released was $\sim 5.2 \times 10^{44}$~ergs, corresponding to roughly 90\% the mass of Mars being devoured. (ii) We find a continuum lag of $8.4 \pm 1.9$ days between light curves in the $2-4$ keV and $10-20$ keV bands which could be related to the viscous inflow time-scale of matter in the standard disc. (iii) Spectral analysis reveals a spin parameter of $\sim 0.6 - 0.7$ with an inclination angle of $\sim 45^{\circ}-70^{\circ}$, and an accretion rate during the NuSTAR observation of $\sim 17\% ~L_{\rm Edd}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
